Understanding the User: An Intent-Based Ranking Dataset

As information retrieval systems continue to evolve, accurate evaluation and benchmarking of these systems become pivotal. Web search datasets, such as MS MARCO, primarily provide short keyword queries without accompanying intent or descriptions, posing a challenge in comprehending the underlying information need. This paper proposes an approach to augmenting such datasets to annotate informative query descriptions, with a focus on two prominent benchmark datasets: TREC-DL-21 and TREC-DL-22. Our methodology involves utilizing state-of-the-art LLMs to analyze and comprehend the implicit intent within individual queries from benchmark datasets. By extracting key semantic elements, we construct detailed and contextually rich descriptions for these queries. To validate the generated query descriptions, we employ crowdsourcing as a reliable means of obtaining diverse human perspectives on the accuracy and informativeness of the descriptions. This information can be used as an evaluation set for tasks such as ranking, query rewriting, or others.

==> plot/perf_bert.csv <==
idx,iid,rr,ndcg_10
0,1,0.5,0.3867052418948453
1,10,0.09090909090909091,0.0
2,11,0.25,0.13032376591037062
3,12,0.5,0.2082936658103318
4,13,0.09090909090909091,0.0
5,14,0.25,0.20098071138931298
6,15,0.125,0.20035967542163322
7,16,0.25,0.33775931993299535
8,17,0.0625,0.0
9,18,1.0,0.5217718009152958
10,19,0.0,0.0
11,2,0.07692307692307693,0.0
12,20,0.1111111111111111,0.09109240322345806
13,21,0.014285714285714285,0.0
14,22,1.0,0.33013764944712026
15,23,0.03333333333333333,0.0
16,24,0.017241379310344827,0.0
17,25,0.14285714285714285,0.13961814555374907
18,26,0.006329113924050633,0.0
19,27,0.1,0.0866178136927642
20,28,0.3333333333333333,0.35359815335916356
21,29,0.022727272727272728,0.0
22,3,0.041666666666666664,0.0
23,30,1.0,0.36667828323227813
24,31,1.0,0.38388258796432534
25,32,0.25,0.36724566222618554
26,33,0.014492753623188406,0.0
27,34,0.5,0.4883491838252097
28,35,0.3333333333333333,0.19518900079066107
29,36,1.0,0.3843154554655563
30,37,0.3333333333333333,0.12849356992869096
31,38,0.006493506493506494,0.0
32,39,0.018518518518518517,0.0
33,4,0.3333333333333333,0.5
34,40,0.006666666666666667,0.0
35,41,0.25,0.14930013418902244
36,42,0.07692307692307693,0.0
37,43,1.0,0.7529694065526482
38,44,0.16666666666666666,0.2540746651337056
39,45,0.25,0.1764088343549604
40,46,0.0,0.0
41,47,0.5,0.21398626473452756
42,48,1.0,0.859765540391979
43,49,0.3333333333333333,0.26265051287510127
44,5,0.2,0.08514311764162098
45,50,0.0,0.0
46,51,0.0196078431372549,0.0
47,52,0.3333333333333333,0.20483424751859086
48,53,1.0,0.5079049173926939
49,54,0.5,0.13886244387355454
50,55,0.1111111111111111,0.033127111727194514
51,56,0.5,0.06943122193677727
52,57,0.5,0.41855866654206253
53,58,0.08333333333333333,0.0
54,59,0.14285714285714285,0.07336392209936005
55,6,0.1111111111111111,0.18457569677956817
56,60,0.058823529411764705,0.0
57,61,0.25,0.05263991364757944
58,62,0.5,0.20538844894141903
59,63,0.5,0.31071078956962717
60,64,0.02564102564102564,0.0
61,65,0.0036101083032490976,0.0
62,66,0.018518518518518517,0.0
63,67,0.043478260869565216,0.0
64,68,0.011235955056179775,0.0
65,69,1.0,0.6330320923552885
66,7,1.0,0.14924501763837775
67,8,0.023809523809523808,0.0
68,9,0.125,0.13568544539116628


==> plot/perf_bm25_intents.csv <==
idx,iid,rr,ndcg_10
0,1,1.0,0.27555303824394584
1,10,0.058823529411764705,0.0
2,11,0.013888888888888888,0.0
3,12,0.2,0.08514311764162098
4,13,0.037037037037037035,0.0
5,14,0.5,0.17198955560074905
6,15,0.02,0.0
7,16,0.010416666666666666,0.0
8,17,0.019230769230769232,0.0
9,18,0.14285714285714285,0.14279514403613733
10,19,0.0,0.0
11,2,1.0,0.48864468918810133
12,20,0.25,0.13032376591037062
13,21,0.03333333333333333,0.0
14,22,0.017543859649122806,0.0
15,23,0.08333333333333333,0.0
16,24,0.02857142857142857,0.0
17,25,0.16666666666666666,0.2153829792769871
18,26,0.030303030303030304,0.0
19,27,0.2,0.11591982604869
20,28,0.5,0.2051166673279436
21,29,0.007518796992481203,0.0
22,3,0.058823529411764705,0.0
23,30,0.25,0.14720692912781222
24,31,0.25,0.1756241826932769
25,32,1.0,0.41253177989255346
26,33,0.03333333333333333,0.0
27,34,0.5,0.44510108735750953
28,35,1.0,0.2863459897524692
29,36,1.0,0.27220807185680274
30,37,0.14285714285714285,0.1422982338538155
31,38,0.002109704641350211,0.0
32,39,0.058823529411764705,0.0
33,4,0.0022522522522522522,0.0
34,40,0.009433962264150943,0.0
35,41,0.05555555555555555,0.0
36,42,0.5,0.20400787375019785
37,43,1.0,0.38363315291837646
38,44,0.5,0.24842742676916893
39,45,0.5,0.1828272194648092
40,46,0.0,0.0
41,47,0.001026694045174538,0.0
42,48,0.3333333333333333,0.2799642504779915
43,49,0.014925373134328358,0.0
44,5,0.05,0.0
45,50,0.0,0.0
46,51,0.004347826086956522,0.0
47,52,0.09090909090909091,0.0
48,53,0.06666666666666667,0.0
49,54,0.041666666666666664,0.0
50,55,0.0045662100456621,0.0
51,56,0.002577319587628866,0.0
52,57,0.14285714285714285,0.04449179286568978
53,58,0.2,0.07728716978919913
54,59,0.08333333333333333,0.0
55,6,0.007352941176470588,0.0
56,60,1.0,0.5077181160122074
57,61,0.041666666666666664,0.0
58,62,1.0,0.3657819346139724
59,63,1.0,0.4799240379711205
60,64,0.058823529411764705,0.0
61,65,0.003355704697986577,0.0
62,66,0.06666666666666667,0.0
63,67,0.058823529411764705,0.0
64,68,0.125,0.034715610968388634
65,69,1.0,0.4744087040807272
66,7,1.0,0.45962615983773286
67,8,0.005494505494505495,0.0
68,9,0.5,0.576669299949219


==> plot/perf_bm25_queries.csv <==
idx,iid,rr,ndcg_10
0,1,1.0,0.2207262490297448
1,10,0.0625,0.0
2,11,0.011494252873563218,0.0
3,12,0.14285714285714285,0.03668196104968002
4,13,0.5,0.22400556151517553
5,14,0.5,0.17554440492323456
6,15,0.02127659574468085,0.0
7,16,0.011235955056179775,0.0
8,17,0.006060606060606061,0.0
9,18,0.014084507042253521,0.0
10,19,0.0,0.0
11,2,1.0,0.3499667779514209
12,20,0.04,0.0
13,21,0.3333333333333333,0.07037133610231527
14,22,0.3333333333333333,0.09759450039533053
15,23,0.037037037037037035,0.0
16,24,0.014084507042253521,0.0
17,25,0.037037037037037035,0.0
18,26,0.023255813953488372,0.0
19,27,0.03125,0.0
20,28,0.5,0.06943122193677727
21,29,0.03125,0.0
22,3,0.011111111111111112,0.0
23,30,1.0,0.2764582536639236
24,31,1.0,0.1857273416805441
25,32,1.0,0.41253177989255346
26,33,0.0017605633802816902,0.0
27,34,0.125,0.06943122193677727
28,35,0.05,0.0
29,36,0.2,0.24169945282704347
30,37,0.14285714285714285,0.1422982338538155
31,38,0.038461538461538464,0.0
32,39,0.3333333333333333,0.1758225399312788
33,4,0.0,0.0
34,40,0.0010256410256410256,0.0
35,41,0.07142857142857142,0.0
36,42,0.5,0.20400787375019785
37,43,0.5,0.2489083270225946
38,44,0.0,0.0
39,45,0.005555555555555556,0.0
40,46,0.0,0.0
41,47,0.0,0.0
42,48,0.0,0.0
43,49,0.0,0.0
44,5,0.125,0.13568544539116628
45,50,0.003278688524590164,0.0
46,51,0.007692307692307693,0.0
47,52,0.005952380952380952,0.0
48,53,0.0,0.0
49,54,0.012195121951219513,0.0
50,55,0.0,0.0
51,56,0.012195121951219513,0.0
52,57,0.037037037037037035,0.0
53,58,0.037037037037037035,0.0
54,59,0.037037037037037035,0.0
55,6,0.021739130434782608,0.0
56,60,1.0,0.38365152756167764
57,61,0.25,0.19235545385767117
58,62,0.16666666666666666,0.149795840996744
59,63,0.2,0.22904936086723449
60,64,0.09090909090909091,0.0
61,65,0.018518518518518517,0.0
62,66,0.16666666666666666,0.0870756265625123
63,67,0.16666666666666666,0.11152538070586984
64,68,1.0,0.17947710508581735
65,69,1.0,0.38439739229097764
66,7,0.023809523809523808,0.0
67,8,0.023809523809523808,0.0
68,9,0.00303951367781155,0.0


==> plot/perf_colbert.csv <==
idx,iid,rr,ndcg_10
0,1,0.5,0.3359924972214676
1,10,0.3333333333333333,0.2512713589196093
2,11,0.125,0.18655283631292538
3,12,0.5,0.35031272298795885
4,13,0.0625,0.0
5,14,1.0,0.4539637505292795
6,15,1.0,0.6237092473824798
7,16,0.2,0.18154179253735267
8,17,0.2,0.16522954498495263
9,18,0.3333333333333333,0.4269620754585236
10,19,0.0,0.0
11,2,0.14285714285714285,0.13961814555374907
12,20,0.14285714285714285,0.10086747116627115
13,21,0.00980392156862745,0.0
14,22,0.2,0.08514311764162098
15,23,1.0,0.41858851551736254
16,24,0.1,0.06362078819895171
17,25,1.0,0.5541432109622958
18,26,0.25,0.2640681225725909
19,27,0.5,0.24242555078452582
20,28,0.5,0.5501126236272343
21,29,0.03225806451612903,0.0
22,3,0.14285714285714285,0.11364399681372897
23,30,1.0,0.471958110527437
24,31,1.0,0.4294106238828734
25,32,0.5,0.3294836243397122
26,33,0.02857142857142857,0.0
27,34,0.5,0.5914640815742043
28,35,1.0,0.2934556883974402
29,36,0.5,0.35050820634203717
30,37,1.0,0.29870024947748813
31,38,0.02857142857142857,0.0
32,39,0.016129032258064516,0.0
33,4,0.3333333333333333,0.5
34,40,0.05555555555555555,0.0
35,41,0.25,0.1362478464139291
36,42,0.05555555555555555,0.0
37,43,1.0,0.7917063341896681
38,44,0.2,0.28357196452272365
39,45,1.0,0.4907114286322405
40,46,0.0,0.0
41,47,0.3333333333333333,0.16958010263680806
42,48,1.0,0.9124054540395584
43,49,0.3333333333333333,0.27378962394870016
44,5,0.5,0.13886244387355454
45,50,0.0,0.0
46,51,0.029411764705882353,0.0
47,52,0.5,0.3222722491219547
48,53,1.0,0.33901920430175153
49,54,1.0,0.30523488393970116
50,55,0.16666666666666666,0.039199134489337664
51,56,1.0,0.11004588314904008
52,57,0.5,0.4294536146692061
53,58,0.16666666666666666,0.07232624621653218
54,59,1.0,0.22009176629808017
55,6,0.16666666666666666,0.21840743681816419
56,60,1.0,0.6457545768494583
57,61,0.1111111111111111,0.0735874413409925
58,62,0.3333333333333333,0.20483424751859086
59,63,1.0,0.3765234542734055
60,64,0.041666666666666664,0.0
61,65,0.1,0.06803907609961149
62,66,0.5,0.25951198654832314
63,67,1.0,0.520326975668033
64,68,0.25,0.09478836436955078
65,69,0.5,0.47665481865493137
66,7,1.0,0.6168743477077919
67,8,0.1111111111111111,0.033127111727194514
68,9,1.0,0.6015720654566381


==> plot/psg_per_intent.csv <==
idx,iid,rel_1,rel_2
0,1,8,6
1,2,14,11
2,3,6,4
3,4,1,1
4,5,15,15
5,6,2,2
6,7,64,14
7,8,36,11
8,9,37,0
9,10,12,8
10,11,6,0
11,12,42,25
12,13,28,15
13,14,32,12
14,15,5,2
15,16,3,0
16,17,11,7
17,18,17,12
18,19,2,2
19,20,6,0
20,21,19,4
21,22,23,12
22,23,21,1
23,24,17,0
24,25,10,0
25,26,2,0
26,27,11,3
27,28,69,59
28,29,17,7
29,30,10,7
30,31,11,8
31,32,8,0
32,33,1,1
33,34,40,29
34,35,10,0
35,36,9,2
36,37,8,5
37,38,29,19
38,39,7,1
39,40,6,1
40,41,24,5
41,42,18,1
42,43,41,29
43,44,5,3
44,45,8,5
45,46,1,0
46,47,5,0
47,48,12,7
48,49,8,1
49,50,38,19
50,51,29,10
51,52,37,19
52,53,10,7
53,54,38,0
54,55,50,23
55,56,65,21
56,57,43,5
57,58,45,13
58,59,11,0
59,60,72,64
60,61,10,7
61,62,45,18
62,63,47,14
63,64,5,1
64,65,13,8
65,66,14,7
66,67,29,20
67,68,32,20
68,69,23,1

